Coherent emission in pulsars, magnetars and Fast Radio Bursts: reconnection-driven free electron laser

We develop a model of the generation of coherent radio emission in the Crab pulsar, magnetars and Fast Radio Bursts (FRBs). Emission is produced by a reconnection-generated beam of particles via a variant of Free Electron Laser (FEL) mechanism, operating in a weakly-turbulent, guide-field dominated plasma. We first consider nonlinear Thomson scattering in a guide-field dominated regime, and apply to model to explain emission bands observed in Crab pulsar and in Fast Radio Bursts. We consider particle motion in a combined fields of the electromagnetic wave and thee lectromagnetic (Alfvenic) wiggler. Charge bunches, created via a ponderomotive force, Compton/Raman scatter the wiggler field coherently. The model is both robust to the underlying plasma parameters and succeeds in reproducing a number of subtle observed features: (i) emission frequencies depend mostly on the length $\lambda_t$ of turbulence and the Lorentz factor of the reconnection generated beam, $\omega \sim \gamma_b^2 ( c/\lambda_t) $ - it is independent of the absolute value of the underlying magnetic field. (ii) The model explains both broadband emission and the presence of emission stripes, including multiple stripes observed in the High Frequency Interpulse of the Crab pulsar. (iii) The model reproduces correlated polarization properties: presence of narrow emission bands in the spectrum favors linear polarization, while broadband emission can have arbitrary polarization. (iv) The mechanism is robust to the momentum spread of the particle in the beam. We also discuss a model of wigglers as non-linear force-free Alfven solitons (light darts).

==> Yegor-PIC/SingleParticle/EM-no-guide/inputdata.txt <==
delt:
0.001
initial speed vector:
[0, 0, 0]
runs:
1000000
tswitch:
(runs*delt)/25
Cut?:
first 3/4
wiggler wave number (kw):
0.3
wiggler amplitude (ah):
0.1
electric field:
(0,ah*(math.sin(kw*(x[2]+t)))*(1-(math.e)**(-t/tswitch)),0)
magneticfield:
(ah*(math.sin(kw*(x[2]+t))*(1-(math.e)**(-t/tswitch))),0,0)


==> Yegor-PIC/SingleParticle/EM-with-guide/inputdata.txt <==
delt:
0.001
initial speed vector:
[0, 0, 0]
runs:
1000000
tswitch:
(runs*delt)/25
Cut?:
3/4
wiggler wave number (kw):
0.3
wiggler amplitude (ah):
0.1
electric field:
(0,ah*(math.sin(kw*(x[2]+t)))*(1-(math.e)**(-t/tswitch)) #adiabatic switch-on,0)
magneticfield:
(xe=ah*(math.sin(kw*(x[2]+t))*(1-(math.e)**(-t/tswitch))),0,1)


==> Yegor-PIC/SingleParticle/static-no-guide/inputdata.txt <==
delt:
0.001
initial speed vector:
[0, 0, 1]
runs:
1000000
tswitch:
(runs*delt)/25
Cut?:
3/4
wiggler wave number (kw):
0.3
wiggler amplitude (ah):
0.1
electric field:
(0,0,0)
magneticfield:
(xe=ah*(math.sin(kw*(x[2]))*(1-(math.e)**(-t/tswitch))),0,0)


==> Yegor-PIC/SingleParticle/static-with-guide/inputdata.txt <==
delt:
0.001
initial speed vector:
[0, 0, 1]
runs:
1000000
tswitch:
(runs*delt)/25
Cut?:
3/4
wiggler wave number (kw):
0.3
wiggler amplitude (ah):
0.1
electric field:
(0,0,0)
magneticfield:
(xe=ah*(math.sin(kw*(x[2]))*(1-(math.e)**(-t/tswitch))),0,1)

